DPD-fVAE: Synthetic Data Generation Using Federated Variational Autoencoders With Differentially-Private Decoder

Federated learning (FL) is getting increased attention for processing sensitive, distributed datasets common to domains such as healthcare. Instead of directly training classification models on these datasets, recent works have considered training data generators capable of synthesising a new dataset which is not protected by any privacy restrictions. Thus, the synthetic data can be made available to anyone, which enables further evaluation of machine learning architectures and research questions off-site. As an additional layer of privacy-preservation, differential privacy can be introduced into the training process. We propose DPD-fVAE, a federated Variational Autoencoder with Differentially-Private Decoder, to synthesise a new, labelled dataset for subsequent machine learning tasks. By synchronising only the decoder component with FL, we can reduce the privacy cost per epoch and thus enable better data generators. In our evaluation on MNIST, Fashion-MNIST and CelebA, we show the benefits of DPD-fVAE and report competitive performance to related work in terms of Fr\'echet Inception Distance and accuracy of classifiers trained on the synthesised dataset.

==> plots/L2norms_large_data.csv <==
Step fVAE_E10 DPD-fVAE_E10 fVAE_E1 DPD-fVAE_E1
1 65.01083374023438 19.329225540161133 20.196474075317383 13.772812843322754
2 67.91435241699219 9.596056938171388 9.706328392028809 6.998727798461914
3 68.85541534423828 10.43490505218506 8.15872573852539 3.4913523197174072
4 63.35344696044922 10.334606170654297 7.797716617584228 3.373613119125366
5 57.2405891418457 11.67699909210205 7.553647041320801 3.694683313369751
6 48.88106918334961 9.395712852478027 7.718653202056885 3.949618101119995
7 43.5737533569336 13.16836643218994 7.124048233032227 3.730067253112793
8 47.407039642333984 11.340887069702148 6.964694976806641 4.432448863983154
9 55.459598541259766 10.636968612670898 6.603133201599121 3.9921369552612314
10 60.79874801635742 10.39657211303711 6.634209156036377 3.9805848598480233
11 62.6162338256836 9.963540077209473 6.193525791168213 3.451156616210937
12 59.1551628112793 10.616303443908691 6.975322246551514 3.6589629650115967
13 71.90220642089844 10.55245304107666 6.626720905303955 3.863241910934448
14 81.28597259521484 9.770713806152344 6.122359275817871 3.6887362003326416
15 99.39539337158205 10.75913143157959 5.730747699737549 3.720621347427368
16 113.359130859375 10.408644676208496 5.92328405380249 3.228964328765869
17 120.85202026367188 10.924336433410645 5.63362455368042 3.592174768447876
18 151.56015014648438 9.049468994140623 6.193831920623779 3.327038049697876
19 159.28240966796875 10.299405097961426 5.267713069915772 3.5278170108795166
20 149.6144256591797 10.274871826171877 5.536515235900879 3.0853230953216557
21 157.6318359375 10.055197715759276 5.246979713439941 3.018340349197388
22 142.32643127441406 9.965389251708984 5.554498672485352 3.445186853408813
23 141.10316467285156 10.088383674621582 5.120016098022461 3.106362819671631
24 144.8273468017578 9.552005767822266 5.664676666259766 3.0908522605896
25 134.3046112060547 9.043256759643556 5.00947904586792 3.609412431716919
26 120.8913803100586 10.213293075561523 5.324023723602295 2.832400321960449
27 130.94833374023438 9.601319313049316 6.398951530456543 3.1194372177124023
28 123.99351501464844 10.17790699005127 5.505138397216797 3.282698392868042
29 120.01864624023438 10.10983180999756 5.000466823577881 3.357909202575684
30 109.33883666992188 9.905930519104004 5.481823921203613 3.241841554641724
31 110.1554183959961 9.075238227844238 5.147424221038818 3.114565372467041
32 109.97874450683594 9.851619720458984 6.869000911712647 2.995389938354492
33 116.88095092773438 9.749366760253906 5.539383888244629 2.9200973510742188
34 120.29117584228516 10.020581245422363 5.442349910736084 3.151050090789795
35 110.4782257080078 9.435800552368164 6.236583232879639 3.0885841846466064
36 126.02281188964844 9.542125701904297 5.39027214050293 3.0410521030426025
37 113.37486267089844 9.273780822753906 6.5680928230285645 2.7203478813171387
38 122.8669204711914 9.109491348266602 5.283376693725586 2.778816938400269
39 131.5016632080078 10.070415496826172 5.3752031326293945 3.107705593109131
40 119.2077407836914 9.020596504211426 5.376267433166504 3.1604342460632324
41 121.83642578125 9.42302417755127 5.546764850616455 3.308077812194824
42 107.23009490966795 9.165904998779297 5.352926731109619 3.1112630367279053
43 126.34571075439452 9.357183456420898 5.749768257141113 2.7305190563201904
44 124.77639770507812 9.176880836486816 5.002046585083008 3.363564729690552
45 128.6182403564453 9.1878080368042 6.730002403259277 2.94980525970459
46 128.25257873535156 9.45019817352295 6.014886379241943 3.069436550140381
47 121.42469024658205 9.78637981414795 5.839279651641846 3.225881099700928
48 127.56433868408205 9.606695175170898 6.059536933898926 3.5167810916900635
49 132.7190704345703 9.29405689239502 5.452115058898926 2.973968982696533
50 149.11643981933594 10.382149696350098 5.97737979888916 3.196742534637451


==> plots/L2norms_small_data.txt <==
Step fVAE_E10 DPD-fVAE_E10 fVAE_E1 DPD-fVAE_E1
1 16.207494735717773 14.296917915344238 8.06839370727539 7.33390474319458
2 10.412144660949709 8.52083969116211 4.310681819915772 3.7208831310272217
3 8.794989585876465 6.647313594818115 3.587547063827514 3.0470070838928223
4 8.473917007446289 6.458431243896484 2.8925039768218994 2.631546974182129
5 8.338086128234863 7.000217914581299 2.638597011566162 2.1889963150024414
6 8.207772254943848 6.433406352996826 2.4856278896331787 2.024006128311157
7 8.382139205932617 7.005947113037109 2.329985380172729 2.0934224128723145
8 8.448307991027832 6.519256591796875 2.2801640033721924 2.0744740962982178
9 8.440720558166504 7.034491062164307 2.2717597484588623 1.9475098848342896
10 8.517205238342285 7.213478088378906 2.206453323364258 1.97238564491272
11 8.532464981079102 7.234021186828613 2.224329233169556 1.914044976234436
12 8.6435546875 7.265439510345459 2.159619808197021 1.900368094444275
13 8.65358829498291 7.458155632019043 2.1447882652282715 1.863582253456116
14 8.669807434082031 7.017704963684082 2.143981456756592 1.8620392084121704
15 8.719106674194336 7.519696712493896 2.1405670642852783 1.853492021560669
16 8.805872917175293 6.880443096160889 2.1089184284210205 1.85954749584198
17 8.829928398132324 7.623626232147217 2.148221492767334 1.9305936098098757
18 8.916413307189941 7.578772068023682 2.08842396736145 1.9343833923339844
19 8.942974090576172 7.668504238128662 2.101841449737549 1.7963787317276
20 8.91222095489502 7.658581256866455 2.137256622314453 1.916792392730713
21 8.985054016113281 7.644340991973877 2.165695905685425 1.7453147172927856
22 8.998031616210938 7.747400760650635 2.1398608684539795 1.8214777708053589
23 9.087661743164062 7.740090847015381 2.17531156539917 1.883886694908142
24 9.1238374710083 7.755644798278809 2.158550262451172 1.8425657749176023
25 9.054055213928224 7.889313220977783 2.1647322177886963 1.891374349594116
26 9.15590000152588 7.805777072906494 2.189184188842773 1.8117895126342771
27 9.151761054992676 7.83507490158081 2.1807403564453125 1.834581971168518
28 9.059630393981934 7.874565124511719 2.201114654541016 1.7928014993667605
29 9.22985553741455 7.912303447723389 2.207907199859619 1.861961245536804
30 9.213125228881836 7.909587383270264 2.201790571212769 1.841815948486328
31 9.262632369995115 7.879758358001709 2.198272943496704 1.8174113035202024
32 9.278647422790527 7.8575263023376465 2.193126678466797 1.7737443447113037
33 9.225295066833496 7.957828998565674 2.1893250942230225 1.8003350496292114
34 9.295543670654297 7.935388565063477 2.2132368087768555 1.834472417831421
35 9.324427604675291 7.915878295898437 2.2160420417785645 1.8151370286941528
36 9.284032821655272 7.884272575378418 2.2146360874176025 1.7944066524505615
37 9.40277099609375 8.014596939086914 2.214618682861328 1.7944046258926392
38 9.280206680297852 7.905475616455078 2.2222542762756348 1.7539211511611938
39 9.381431579589844 7.958706855773926 2.234485387802124 1.7944213151931765
40 9.371809005737305 7.812985897064209 2.237867832183838 1.7926476001739502
41 9.310416221618652 8.002640724182129 2.2589359283447266 1.7667396068572998
42 9.4334135055542 8.08985424041748 2.270080089569092 1.8507020473480225
43 9.498384475708008 8.14274787902832 2.2812540531158447 1.8015022277832031
44 9.488340377807615 8.037436485290527 2.2819478511810303 1.8046220541000368
45 9.401412963867188 8.017106056213379 2.2427306175231934 1.789299488067627
46 9.314812660217283 7.981667995452881 2.327059507369995 1.812056422233581
47 9.494202613830566 7.919567584991455 2.2782139778137207 1.7945873737335205
48 9.577569961547852 8.113344192504883 2.323384523391724 1.8326886892318728
49 9.502878189086914 8.150145530700684 2.3036000728607178 1.841380000114441
50 9.488326072692873 8.140266418457031 2.3024375438690186 1.824002385139465


==> plots/epsilons_cdp.txt <==
epsilon fid acc
2 390.689 11.60
3 373.974 69.09
4 275.615 76.44
5 166.012 76.80
6 134.151 79.42
7 122.494 83.28
8 100.762 82.5
9 89.743 85.68
10 76.428 88.13

==> plots/epsilons_ldp.txt <==
epsilon fid acc
1 252.565 37.36
2 222.307 73.26
3 200.806 76.74
4 159.032 79.76
5 131.972 81.00
6 120.862 82.62
7 111.344 81.01
8 95.784  84.62
9 77.172 87.36
10 56.9 91.32

==> plots/wandb_export_2022-11-12T03_02_57.502+01_00.csv <==
"Step","sweet-sweep-4 - L2-Norms/client_delta_aggregate","sweet-sweep-4 - L2-Norms/client_delta_aggregate__MIN","sweet-sweep-4 - L2-Norms/client_delta_aggregate__MAX","golden-sweep-3 - L2-Norms/client_delta_aggregate","golden-sweep-3 - L2-Norms/client_delta_aggregate__MIN","golden-sweep-3 - L2-Norms/client_delta_aggregate__MAX","vivid-sweep-2 - L2-Norms/client_delta_aggregate","vivid-sweep-2 - L2-Norms/client_delta_aggregate__MIN","vivid-sweep-2 - L2-Norms/client_delta_aggregate__MAX","earthy-sweep-1 - L2-Norms/client_delta_aggregate","earthy-sweep-1 - L2-Norms/client_delta_aggregate__MIN","earthy-sweep-1 - L2-Norms/client_delta_aggregate__MAX"
"1","107.00910186767578","107.00910186767578","107.00910186767578","25.77254867553711","25.77254867553711","25.77254867553711","18.517433166503906","18.517433166503906","18.517433166503906","18.911861419677734","18.911861419677734","18.911861419677734"
"2","97.39424896240234","97.39424896240234","97.39424896240234","18.814762115478516","18.814762115478516","18.814762115478516","18.19276237487793","18.19276237487793","18.19276237487793","6.088666915893555","6.088666915893555","6.088666915893555"
"3","133.05136108398438","133.05136108398438","133.05136108398438","21.55515480041504","21.55515480041504","21.55515480041504","25.822954177856445","25.822954177856445","25.822954177856445","8.48192310333252","8.48192310333252","8.48192310333252"
"4","418.53192138671875","418.53192138671875","418.53192138671875","18.763957977294922","18.763957977294922","18.763957977294922","22.945240020751953","22.945240020751953","22.945240020751953","8.380663871765137","8.380663871765137","8.380663871765137"
"5","665.18701171875","665.18701171875","665.18701171875","16.635610580444336","16.635610580444336","16.635610580444336","21.939119338989258","21.939119338989258","21.939119338989258","8.512410163879395","8.512410163879395","8.512410163879395"
"6","990.9161376953125","990.9161376953125","990.9161376953125","16.48822593688965","16.48822593688965","16.48822593688965","14.874616622924805","14.874616622924805","14.874616622924805","8.211875915527344","8.211875915527344","8.211875915527344"
"7","1161.6253662109375","1161.6253662109375","1161.6253662109375","15.707598686218262","15.707598686218262","15.707598686218262","12.62673568725586","12.62673568725586","12.62673568725586","9.239446640014648","9.239446640014648","9.239446640014648"
"8","1101.9356689453125","1101.9356689453125","1101.9356689453125","15.120635986328125","15.120635986328125","15.120635986328125","12.59865665435791","12.59865665435791","12.59865665435791","8.090851783752441","8.090851783752441","8.090851783752441"
"9","1038.1302490234375","1038.1302490234375","1038.1302490234375","15.675549507141113","15.675549507141113","15.675549507141113","10.885611534118652","10.885611534118652","10.885611534118652","9.457247734069824","9.457247734069824","9.457247734069824"
"10","999.1571044921875","999.1571044921875","999.1571044921875","13.811812400817871","13.811812400817871","13.811812400817871","13.015482902526855","13.015482902526855","13.015482902526855","7.973374843597412","7.973374843597412","7.973374843597412"
"11","1027.7042236328125","1027.7042236328125","1027.7042236328125","11.280741691589355","11.280741691589355","11.280741691589355","12.923962593078613","12.923962593078613","12.923962593078613","9.095739364624023","9.095739364624023","9.095739364624023"
"12","1119.8880615234375","1119.8880615234375","1119.8880615234375","17.1666202545166","17.1666202545166","17.1666202545166","9.360962867736816","9.360962867736816","9.360962867736816","8.824971199035645","8.824971199035645","8.824971199035645"
"13","1054.2364501953125","1054.2364501953125","1054.2364501953125","13.18441104888916","13.18441104888916","13.18441104888916","8.397797584533691","8.397797584533691","8.397797584533691","6.236952304840088","6.236952304840088","6.236952304840088"
"14","952.2027587890625","952.2027587890625","952.2027587890625","16.328609466552734","16.328609466552734","16.328609466552734","9.297094345092773","9.297094345092773","9.297094345092773","8.268729209899902","8.268729209899902","8.268729209899902"
"15","964.4317016601562","964.4317016601562","964.4317016601562","13.327047348022461","13.327047348022461","13.327047348022461","9.321661949157715","9.321661949157715","9.321661949157715","5.53432559967041","5.53432559967041","5.53432559967041"
"16","875.43896484375","875.43896484375","875.43896484375","18.81652069091797","18.81652069091797","18.81652069091797","7.942214012145996","7.942214012145996","7.942214012145996","8.1614408493042","8.1614408493042","8.1614408493042"
"17","837.83349609375","837.83349609375","837.83349609375","12.180184364318848","12.180184364318848","12.180184364318848","8.1146821975708","8.1146821975708","8.1146821975708","7.240069389343262","7.240069389343262","7.240069389343262"
"18","712.5192260742188","712.5192260742188","712.5192260742188","17.287403106689453","17.287403106689453","17.287403106689453","7.195374488830566","7.195374488830566","7.195374488830566","8.103972434997559","8.103972434997559","8.103972434997559"
"19","745.8162231445312","745.8162231445312","745.8162231445312","13.4510498046875","13.4510498046875","13.4510498046875","10.291396141052246","10.291396141052246","10.291396141052246","7.61455774307251","7.61455774307251","7.61455774307251"
"20","833.46630859375","833.46630859375","833.46630859375","16.06627082824707","16.06627082824707","16.06627082824707","6.808008670806885","6.808008670806885","6.808008670806885","5.613178253173828","5.613178253173828","5.613178253173828"
"21","827.3787231445312","827.3787231445312","827.3787231445312","11.919872283935547","11.919872283935547","11.919872283935547","6.904396057128906","6.904396057128906","6.904396057128906","6.912951469421387","6.912951469421387","6.912951469421387"
"22","789.1491088867188","789.1491088867188","789.1491088867188","14.93125057220459","14.93125057220459","14.93125057220459","7.586260795593262","7.586260795593262","7.586260795593262","4.97817325592041","4.97817325592041","4.97817325592041"
"23","635.3516235351562","635.3516235351562","635.3516235351562","21.088912963867188","21.088912963867188","21.088912963867188","9.318499565124512","9.318499565124512","9.318499565124512","3.801215410232544","3.801215410232544","3.801215410232544"
"24","723.6466064453125","723.6466064453125","723.6466064453125","12.937788009643555","12.937788009643555","12.937788009643555","6.359488487243652","6.359488487243652","6.359488487243652","5.054145336151123","5.054145336151123","5.054145336151123"
"25","644.67626953125","644.67626953125","644.67626953125","9.439949989318848","9.439949989318848","9.439949989318848","7.855474472045898","7.855474472045898","7.855474472045898","7.355855941772461","7.355855941772461","7.355855941772461"
"26","668.0361328125","668.0361328125","668.0361328125","17.9124698638916","17.9124698638916","17.9124698638916","8.839284896850586","8.839284896850586","8.839284896850586","5.766158103942871","5.766158103942871","5.766158103942871"
"27","704.4735107421875","704.4735107421875","704.4735107421875","17.750837326049805","17.750837326049805","17.750837326049805","8.159605026245117","8.159605026245117","8.159605026245117","5.710719585418701","5.710719585418701","5.710719585418701"
"28","630.8261108398438","630.8261108398438","630.8261108398438","18.509496688842773","18.509496688842773","18.509496688842773","7.079686164855957","7.079686164855957","7.079686164855957","5.547718524932861","5.547718524932861","5.547718524932861"
"29","598.5399169921875","598.5399169921875","598.5399169921875","23.830385208129883","23.830385208129883","23.830385208129883","7.7882585525512695","7.7882585525512695","7.7882585525512695","4.830092430114746","4.830092430114746","4.830092430114746"
"30","595.3819580078125","595.3819580078125","595.3819580078125","26.685972213745117","26.685972213745117","26.685972213745117","7.233511447906494","7.233511447906494","7.233511447906494","4.1145100593566895","4.1145100593566895","4.1145100593566895"
"31","691.043701171875","691.043701171875","691.043701171875","27.609243392944336","27.609243392944336","27.609243392944336","7.743493556976318","7.743493556976318","7.743493556976318","4.347519874572754","4.347519874572754","4.347519874572754"
"32","634.4219970703125","634.4219970703125","634.4219970703125","30.151988983154297","30.151988983154297","30.151988983154297","6.501894474029541","6.501894474029541","6.501894474029541","5.530274391174316","5.530274391174316","5.530274391174316"
"33","632.4523315429688","632.4523315429688","632.4523315429688","31.97519874572754","31.97519874572754","31.97519874572754","5.95590877532959","5.95590877532959","5.95590877532959","5.24114465713501","5.24114465713501","5.24114465713501"
"34","739.55517578125","739.55517578125","739.55517578125","29.090974807739258","29.090974807739258","29.090974807739258","6.2317681312561035","6.2317681312561035","6.2317681312561035","7.1452956199646","7.1452956199646","7.1452956199646"
"35","577.6806640625","577.6806640625","577.6806640625","23.3376522064209","23.3376522064209","23.3376522064209","13.39290714263916","13.39290714263916","13.39290714263916","4.4910807609558105","4.4910807609558105","4.4910807609558105"
"36","723.2102661132812","723.2102661132812","723.2102661132812","20.27643585205078","20.27643585205078","20.27643585205078","11.133626937866211","11.133626937866211","11.133626937866211","3.649418830871582","3.649418830871582","3.649418830871582"
"37","627.475830078125","627.475830078125","627.475830078125","20.048152923583984","20.048152923583984","20.048152923583984","7.935676574707031","7.935676574707031","7.935676574707031","4.663196563720703","4.663196563720703","4.663196563720703"
"38","631.8532104492188","631.8532104492188","631.8532104492188","18.74209976196289","18.74209976196289","18.74209976196289","5.245062828063965","5.245062828063965","5.245062828063965","3.2648696899414062","3.2648696899414062","3.2648696899414062"
"39","681.8117065429688","681.8117065429688","681.8117065429688","15.125176429748535","15.125176429748535","15.125176429748535","5.984189033508301","5.984189033508301","5.984189033508301","3.580368757247925","3.580368757247925","3.580368757247925"
"40","612.0648193359375","612.0648193359375","612.0648193359375","38.55150604248047","38.55150604248047","38.55150604248047","6.404133319854736","6.404133319854736","6.404133319854736","3.910863161087036","3.910863161087036","3.910863161087036"
"41","725.7680053710938","725.7680053710938","725.7680053710938","22.008207321166992","22.008207321166992","22.008207321166992","8.078204154968262","8.078204154968262","8.078204154968262","5.072756290435791","5.072756290435791","5.072756290435791"
"42","580.6773071289062","580.6773071289062","580.6773071289062","28.570514678955078","28.570514678955078","28.570514678955078","6.1359663009643555","6.1359663009643555","6.1359663009643555","5.133687973022461","5.133687973022461","5.133687973022461"
"43","609.6582641601562","609.6582641601562","609.6582641601562","891.714599609375","891.714599609375","891.714599609375","5.274551868438721","5.274551868438721","5.274551868438721","5.313665390014648","5.313665390014648","5.313665390014648"
"44","564.4454956054688","564.4454956054688","564.4454956054688","880.7876586914062","880.7876586914062","880.7876586914062","6.205379962921143","6.205379962921143","6.205379962921143","3.699937343597412","3.699937343597412","3.699937343597412"
"45","648.0957641601562","648.0957641601562","648.0957641601562","66.76654815673828","66.76654815673828","66.76654815673828","","","","4.199332237243652","4.199332237243652","4.199332237243652"
"46","687.6961669921875","687.6961669921875","687.6961669921875","490.778076171875","490.778076171875","490.778076171875","","","","5.186417579650879","5.186417579650879","5.186417579650879"
"47","642.1317749023438","642.1317749023438","642.1317749023438","322.7477111816406","322.7477111816406","322.7477111816406","","","","5.374307155609131","5.374307155609131","5.374307155609131"
"48","632.8129272460938","632.8129272460938","632.8129272460938","231.15029907226562","231.15029907226562","231.15029907226562","","","","3.474925994873047","3.474925994873047","3.474925994873047"
"49","743.8812255859375","743.8812255859375","743.8812255859375","128992.625","128992.625","128992.625","","","","3.4071900844573975","3.4071900844573975","3.4071900844573975"
"50","614.1693725585938","614.1693725585938","614.1693725585938","123547.6796875","123547.6796875","123547.6796875","","","","4.014182090759277","4.014182090759277","4.014182090759277"
"51","599.0859375","599.0859375","599.0859375","385639.9375","385639.9375","385639.9375","","","","3.8500375747680664","3.8500375747680664","3.8500375747680664"
"52","613.0208740234375","613.0208740234375","613.0208740234375","372699.40625","372699.40625","372699.40625","","","","5.2992095947265625","5.2992095947265625","5.2992095947265625"
"53","639.985595703125","639.985595703125","639.985595703125","16493.9609375","16493.9609375","16493.9609375","","","","4.288095951080322","4.288095951080322","4.288095951080322"
"54","589.556884765625","589.556884765625","589.556884765625","23565.064453125","23565.064453125","23565.064453125","","","","4.205249786376953","4.205249786376953","4.205249786376953"
"55","670.95458984375","670.95458984375","670.95458984375","487955840","487955840","487955840","","","","3.325833797454834","3.325833797454834","3.325833797454834"
"56","723.0122680664062","723.0122680664062","723.0122680664062","467257184","467257184","467257184","","","","3.0454163551330566","3.0454163551330566","3.0454163551330566"
"57","670.3596801757812","670.3596801757812","670.3596801757812","18628268","18628268","18628268","","","","4.201956748962402","4.201956748962402","4.201956748962402"
"58","520.106201171875","520.106201171875","520.106201171875","2548801.5","2548801.5","2548801.5","","","","4.404102325439453","4.404102325439453","4.404102325439453"
"59","605.8316650390625","605.8316650390625","605.8316650390625","181452.84375","181452.84375","181452.84375","","","","3.7342188358306885","3.7342188358306885","3.7342188358306885"
"60","936.8738403320312","936.8738403320312","936.8738403320312","61431.63671875","61431.63671875","61431.63671875","","","","5.678541660308838","5.678541660308838","5.678541660308838"
"61","","","","2132185344","2132185344","2132185344","","","","3.1566600799560547","3.1566600799560547","3.1566600799560547"
"62","","","","2041416832","2041416832","2041416832","","","","3.738513946533203","3.738513946533203","3.738513946533203"
"63","","","","86980544","86980544","86980544","","","","3.5955708026885986","3.5955708026885986","3.5955708026885986"
"64","","","","3672492.5","3672492.5","3672492.5","","","","4.192032814025879","4.192032814025879","4.192032814025879"
"65","","","","565590032384","565590032384","565590032384","","","","5.129620552062988","5.129620552062988","5.129620552062988"
"66","","","","541614178304","541614178304","541614178304","","","","3.0586583614349365","3.0586583614349365","3.0586583614349365"
"67","","","","22912847872","22912847872","22912847872","","","","3.8294975757598877","3.8294975757598877","3.8294975757598877"
"68","","","","1018431936","1018431936","1018431936","","","","2.9711551666259766","2.9711551666259766","2.9711551666259766"
"69","","","","33782437888","33782437888","33782437888","","","","4.536870956420898","4.536870956420898","4.536870956420898"
"70","","","","32031727616","32031727616","32031727616","","","","3.2267351150512695","3.2267351150512695","3.2267351150512695"
"71","","","","1710078080","1710078080","1710078080","","","","4.57743501663208","4.57743501663208","4.57743501663208"
"72","","","","36842463232","36842463232","36842463232","","","","3.445145845413208","3.445145845413208","3.445145845413208"
"73","","","","57402847232","57402847232","57402847232","","","","3.9534335136413574","3.9534335136413574","3.9534335136413574"
"74","","","","76452798464","76452798464","76452798464","","","","4.44032621383667","4.44032621383667","4.44032621383667"
"75","","","","7393778860032","7393778860032","7393778860032","","","","3.8423640727996826","3.8423640727996826","3.8423640727996826"
"76","","","","6355915112448","6355915112448","6355915112448","","","","5.009949207305908","5.009949207305908","5.009949207305908"
"77","","","","1027680632832","1027680632832","1027680632832","","","","3.8792519569396973","3.8792519569396973","3.8792519569396973"
"78","","","","54248247296","54248247296","54248247296","","","","3.8072924613952637","3.8072924613952637","3.8072924613952637"
"79","","","","","","","","","","2.760512113571167","2.760512113571167","2.760512113571167"
"80","","","","","","","","","","4.944835662841797","4.944835662841797","4.944835662841797"
"81","","","","","","","","","","4.800815582275391","4.800815582275391","4.800815582275391"
"82","","","","","","","","","","5.445282936096191","5.445282936096191","5.445282936096191"
"83","","","","","","","","","","3.6042191982269287","3.6042191982269287","3.6042191982269287"
"84","","","","","","","","","","6.080715656280518","6.080715656280518","6.080715656280518"
"85","","","","","","","","","","6.9220781326293945","6.9220781326293945","6.9220781326293945"
"86","","","","","","","","","","3.4026691913604736","3.4026691913604736","3.4026691913604736"
"87","","","","","","","","","","5.6852192878723145","5.6852192878723145","5.6852192878723145"
"88","","","","","","","","","","3.4042723178863525","3.4042723178863525","3.4042723178863525"
"89","","","","","","","","","","4.357192039489746","4.357192039489746","4.357192039489746"
"90","","","","","","","","","","3.404794692993164","3.404794692993164","3.404794692993164"
"91","","","","","","","","","","3.297513484954834","3.297513484954834","3.297513484954834"
"92","","","","","","","","","","3.4984521865844727","3.4984521865844727","3.4984521865844727"
"93","","","","","","","","","","2.6383895874023438","2.6383895874023438","2.6383895874023438"
"94","","","","","","","","","","5.979365348815918","5.979365348815918","5.979365348815918"
"95","","","","","","","","","","3.7294631004333496","3.7294631004333496","3.7294631004333496"
"96","","","","","","","","","","5.597623825073242","5.597623825073242","5.597623825073242"
"97","","","","","","","","","","3.908038377761841","3.908038377761841","3.908038377761841"
"98","","","","","","","","","","2.6788673400878906","2.6788673400878906","2.6788673400878906"
"99","","","","","","","","","","3.4020986557006836","3.4020986557006836","3.4020986557006836"
